Functional Architecture of European Electricity Trading Markets: Requirements for AI Supported Trading Systems under Regulatory Constraints

European electricity trading in the EU operates as a constrained multi-layer system in which legal design, exchange microstructure, and network physics are executed jointly across forward, day-ahead, intraday, and balancing horizons. This paper develops a functional architecture for AI-supported trading that is aligned with market-coupling mechanics, cross-zonal transfer constraints, and compliance obligations under REMIT, MiFID II, MiFIR, and EMIR. The contribution is a formal system specification composed of a decision-state vector, residual-exposure accounting, constrained optimization objective, executable-action permission gate, and fail-closed AI control logic with auditable records. The analysis maps major Nominated Electricity Market Operator (NEMO) venues and related exchange operators into an operational venue topology and identifies where cross-border coordination fails in practice: interface-level timing, permission heterogeneity, and balancing-layer coupling. The resulting framework proposes how AI can be deployed as a bounded decision component inside regulated market operation with explicit governance, rather than as an unconstrained prediction layer.

==> usym2737.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1834.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1546.0000,-408.0000) ..
    controls (1546.0000,-399.3333) and (1542.6667,-395.0000) ..
    (1536.0000,-395.0000) .. controls (1534.0000,-395.0000) and
    (1523.0000,-397.0000) .. (1503.0000,-401.0000) -- (1030.0000,-496.0000) --
    (1120.0000,-31.0000) .. controls (1122.6667,-17.0000) and (1124.0000,-6.6667)
    .. (1124.0000,0.0000) .. controls (1124.0000,8.0000) and (1120.0000,12.0000)
    .. (1112.0000,12.0000) .. controls (1107.3333,12.0000) and (1098.3333,2.6667)
    .. (1085.0000,-16.0000) -- (819.0000,-393.0000) -- (551.0000,-14.0000) ..
    controls (539.0000,3.3333) and (530.6667,12.0000) .. (526.0000,12.0000) ..
    controls (519.3333,12.0000) and (516.0000,8.6667) .. (516.0000,2.0000) ..
    controls (516.0000,-4.0000) and (517.3333,-14.3333) .. (520.0000,-29.0000) --
    (604.0000,-496.0000) -- (143.0000,-418.0000) .. controls (127.0000,-415.3333)
    and (116.6667,-414.0000) .. (112.0000,-414.0000) .. controls
    (104.0000,-414.0000) and (100.0000,-417.3333) .. (100.0000,-424.0000) ..
    controls (100.0000,-429.3333) and (110.3333,-439.0000) .. (131.0000,-453.0000)
    -- (514.0000,-711.0000) -- (133.0000,-985.0000) .. controls
    (113.6667,-999.0000) and (104.0000,-1008.6667) .. (104.0000,-1014.0000) ..
    controls (104.0000,-1020.6667) and (108.0000,-1024.0000) ..
    (116.0000,-1024.0000) .. controls (123.3333,-1024.0000) and
    (134.3333,-1022.6667) .. (149.0000,-1020.0000) -- (604.0000,-936.0000) --
    (520.0000,-1389.0000) .. controls (517.3333,-1403.6667) and
    (516.0000,-1412.6667) .. (516.0000,-1416.0000) .. controls
    (516.0000,-1426.6667) and (520.0000,-1432.0000) .. (528.0000,-1432.0000) ..
    controls (531.3333,-1432.0000) and (539.6667,-1422.3333) ..
    (553.0000,-1403.0000) -- (819.0000,-1026.0000) -- (1077.0000,-1397.0000) ..
    controls (1089.6667,-1415.6667) and (1098.6667,-1425.0000) ..
    (1104.0000,-1425.0000) .. controls (1112.0000,-1425.0000) and
    (1116.0000,-1421.0000) .. (1116.0000,-1413.0000) .. controls
    (1116.0000,-1407.0000) and (1114.6667,-1396.6667) .. (1112.0000,-1382.0000) --
    (1030.0000,-936.0000) -- (1505.0000,-1020.0000) .. controls
    (1523.6667,-1023.3333) and (1532.3333,-1025.0000) .. (1531.0000,-1025.0000) ..
    controls (1541.0000,-1025.0000) and (1546.0000,-1020.6667) ..
    (1546.0000,-1012.0000) .. controls (1546.0000,-1008.6667) and
    (1536.3333,-1000.3333) .. (1517.0000,-987.0000) -- (1126.0000,-711.0000) --
    (1517.0000,-434.0000) .. controls (1536.3333,-420.0000) and
    (1546.0000,-411.3333) .. (1546.0000,-408.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> usym274A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1831.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1382.0000,-1169.0000) ..
    controls (1382.0000,-1139.6667) and (1372.0000,-1115.6667) ..
    (1352.0000,-1097.0000) .. controls (1346.6667,-1092.3333) and
    (1324.0000,-1077.0000) .. (1284.0000,-1051.0000) -- (1034.0000,-891.0000) --
    (1013.0000,-911.0000) -- (1175.0000,-1165.0000) .. controls
    (1200.3333,-1204.3333) and (1215.3333,-1226.6667) .. (1220.0000,-1232.0000) ..
    controls (1238.6667,-1252.0000) and (1262.6667,-1262.0000) ..
    (1292.0000,-1262.0000) .. controls (1316.6667,-1262.0000) and
    (1337.6667,-1252.6667) .. (1355.0000,-1234.0000) .. controls
    (1373.0000,-1215.3333) and (1382.0000,-1193.6667) .. (1382.0000,-1169.0000) --
    cycle(1577.0000,-709.0000) .. controls (1577.0000,-685.6667) and
    (1567.3333,-664.6667) .. (1548.0000,-646.0000) .. controls
    (1529.3333,-627.3333) and (1508.0000,-618.0000) .. (1484.0000,-618.0000) ..
    controls (1468.0000,-618.0000) and (1441.0000,-622.3333) ..
    (1403.0000,-631.0000) -- (1108.0000,-698.0000) -- (1108.0000,-727.0000) --
    (1403.0000,-786.0000) .. controls (1446.3333,-794.6667) and
    (1472.6667,-799.0000) .. (1482.0000,-799.0000) .. controls
    (1506.6667,-799.0000) and (1528.6667,-790.0000) .. (1548.0000,-772.0000) ..
    controls (1567.3333,-754.0000) and (1577.0000,-733.0000) ..
    (1577.0000,-709.0000) -- cycle(931.0000,-1350.0000) .. controls
    (931.0000,-1346.6667) and (925.6667,-1320.0000) .. (915.0000,-1270.0000) --
    (852.0000,-975.0000) -- (823.0000,-975.0000) -- (749.0000,-1313.0000) ..
    controls (742.3333,-1342.3333) and (742.3333,-1366.0000) ..
    (749.0000,-1384.0000) .. controls (763.0000,-1424.0000) and
    (791.0000,-1444.0000) .. (833.0000,-1444.0000) .. controls
    (859.0000,-1444.0000) and (881.6667,-1434.6667) .. (901.0000,-1416.0000) ..
    controls (921.0000,-1397.3333) and (931.0000,-1375.3333) ..
    (931.0000,-1350.0000) -- cycle(659.0000,-909.0000) -- (643.0000,-891.0000) --
    (387.0000,-1051.0000) .. controls (350.3333,-1074.3333) and
    (328.3333,-1089.0000) .. (321.0000,-1095.0000) .. controls
    (299.0000,-1115.0000) and (288.0000,-1138.3333) .. (288.0000,-1165.0000) ..
    controls (288.0000,-1191.6667) and (297.0000,-1213.6667) ..
    (315.0000,-1231.0000) .. controls (333.6667,-1248.3333) and
    (356.3333,-1257.0000) .. (383.0000,-1257.0000) .. controls
    (410.3333,-1257.0000) and (433.3333,-1247.0000) .. (452.0000,-1227.0000) ..
    controls (456.0000,-1222.3333) and (470.3333,-1201.0000) ..
    (495.0000,-1163.0000) -- (659.0000,-909.0000) -- cycle(1386.0000,-252.0000) ..
    controls (1386.0000,-226.0000) and (1377.0000,-203.6667) ..
    (1359.0000,-185.0000) .. controls (1341.0000,-167.0000) and
    (1318.6667,-158.0000) .. (1292.0000,-158.0000) .. controls
    (1260.0000,-158.0000) and (1233.3333,-174.3333) .. (1212.0000,-207.0000) --
    (1015.0000,-512.0000) -- (1034.0000,-528.0000) -- (1294.0000,-362.0000) ..
    controls (1330.0000,-338.6667) and (1351.0000,-324.3333) ..
    (1357.0000,-319.0000) .. controls (1376.3333,-301.0000) and
    (1386.0000,-278.6667) .. (1386.0000,-252.0000) -- cycle(1032.0000,-711.0000)
    .. controls (1032.0000,-655.6667) and (1013.3333,-608.3333) ..
    (976.0000,-569.0000) .. controls (939.3333,-529.6667) and (893.6667,-510.0000)
    .. (839.0000,-510.0000) .. controls (785.6667,-510.0000) and
    (739.6667,-529.0000) .. (701.0000,-567.0000) .. controls (662.3333,-605.0000)
    and (643.0000,-651.0000) .. (643.0000,-705.0000) .. controls
    (643.0000,-759.0000) and (661.6667,-805.0000) .. (699.0000,-843.0000) ..
    controls (736.3333,-881.6667) and (782.3333,-901.0000) .. (837.0000,-901.0000)
    .. controls (889.6667,-901.0000) and (935.3333,-882.3333) ..
    (974.0000,-845.0000) .. controls (1012.6667,-807.6667) and
    (1032.0000,-763.0000) .. (1032.0000,-711.0000) -- cycle(934.0000,-61.0000) ..
    controls (934.0000,-37.0000) and (923.6667,-16.0000) .. (903.0000,2.0000) ..
    controls (883.0000,20.0000) and (860.3333,29.0000) .. (835.0000,29.0000) ..
    controls (813.0000,29.0000) and (792.3333,19.3333) .. (773.0000,0.0000) ..
    controls (754.3333,-18.6667) and (745.0000,-39.0000) .. (745.0000,-61.0000) ..
    controls (745.0000,-69.0000) and (749.6667,-95.6667) .. (759.0000,-141.0000)
    -- (821.0000,-442.0000) -- (850.0000,-442.0000) -- (919.0000,-141.0000) ..
    controls (929.0000,-97.6667) and (934.0000,-71.0000) .. (934.0000,-61.0000) --
    cycle(569.0000,-698.0000) -- (227.0000,-614.0000) .. controls
    (199.6667,-607.3333) and (177.0000,-608.0000) .. (159.0000,-616.0000) ..
    controls (119.6667,-633.3333) and (100.0000,-664.3333) .. (100.0000,-709.0000)
    .. controls (100.0000,-733.6667) and (109.3333,-753.6667) ..
    (128.0000,-769.0000) .. controls (146.6667,-785.0000) and (168.6667,-793.0000)
    .. (194.0000,-793.0000) .. controls (192.6667,-793.0000) and
    (220.6667,-788.0000) .. (278.0000,-778.0000) -- (569.0000,-727.0000) --
    (569.0000,-698.0000) -- cycle(659.0000,-512.0000) -- (471.0000,-219.0000) ..
    controls (447.6667,-182.3333) and (417.0000,-164.0000) .. (379.0000,-164.0000)
    .. controls (354.3333,-164.0000) and (333.3333,-172.3333) ..
    (316.0000,-189.0000) .. controls (298.6667,-206.3333) and (290.0000,-227.3333)
    .. (290.0000,-252.0000) .. controls (290.0000,-278.0000) and
    (300.0000,-300.3333) .. (320.0000,-319.0000) .. controls (326.0000,-324.3333)
    and (347.0000,-338.6667) .. (383.0000,-362.0000) -- (639.0000,-528.0000) --
    (659.0000,-512.0000) -- cycle;
\end{scope}

\end{tikzpicture}


